Practical Mutation Testing at Scale

Mutation analysis assesses a test suite's adequacy by measuring its ability to detect small artificial faults, systematically seeded into the tested program. Mutation analysis is considered one of the strongest test-adequacy criteria. Mutation testing builds on top of mutation analysis and is a testing technique that uses mutants as test goals to create or improve a test suite. Mutation testing has long been considered intractable because the sheer number of mutants that can be created represents an insurmountable problem -- both in terms of human and computational effort. This has hindered the adoption of mutation testing as an industry standard. For example, Google has a codebase of two billion lines of code and more than 500,000,000 tests are executed on a daily basis. The traditional approach to mutation testing does not scale to such an environment. To address these challenges, this paper presents a scalable approach to mutation testing based on the following main ideas: (1) Mutation testing is done incrementally, mutating only changed code during code review, rather than the entire code base; (2) Mutants are filtered, removing mutants that are likely to be irrelevant to developers, and limiting the number of mutants per line and per code review process; (3) Mutants are selected based on the historical performance of mutation operators, further eliminating irrelevant mutants and improving mutant quality. Evaluation in a code-review-based setting with more than 24,000 developers on more than 1,000 projects shows that the proposed approach produces orders of magnitude fewer mutants and that context-based mutant filtering and selection improve mutant quality and actionability. Overall, the proposed approach represents a mutation testing framework that seamlessly integrates into the software development workflow and is applicable up to large-scale industrial settings.

==> figures/classic_vs_google_comparison.csv <==
Diff,Classical,Google
222091892,9882,6
190134560,345,19
161793357,1802,19
207145669,10871,30
215909988,5597,249
244997286,399,2
239248075,1387,1
204463120,7731,4
235985637,1883,13
163387671,1831,29
236936520,4468,18
175794626,7558,36
173947427,1184,270
167344856,6915,12
231636992,887,4
179968147,3054,3
217309727,1418,7
181198100,455,1
239423629,248,7
219799594,1639,4
249696685,2543,12
247516775,394,7
194293924,692,10
248020985,969,11
169683270,356,10
234815599,739,4
211873983,176,5
207624775,441,10
165734311,15763,51
178668046,3813,14
212803130,6148,82
222159907,1725,24
209231319,292,7
205739607,801,8
218250751,1035,3
173103297,3048,5
238125634,494,27
236015167,788,3
175513800,574,3
235710531,1935,46
222947166,715,8
239665369,1625,2
176562938,1296,13
192245375,1605,40
188870896,2107,8
177011439,511,7
161269492,1904,7
162419176,674,3
207233075,1343,3
199676626,6749,3
195011562,3387,15
210399988,624,2
162310964,13881,21
234682088,381,1
241633577,362,1
238002470,1429,16
161181850,4196,34
201773949,401,8
233361566,3922,35
173482024,4775,4
181304006,2544,10
185771237,2679,23
194269898,2719,3
222892393,2482,15
248550205,2275,1
182498710,802,2
221883596,607,29
236904346,1875,3
244379637,772,42
200239198,564,37
183020755,4203,5
250391282,608,4
165508357,1789,92
174992017,891,7
196679505,901,3
233724264,547,6
161209388,507,8
245722091,482,3
162525248,767,49
227748693,667,4
240194178,1009,21
210686116,3383,6
182996648,4717,6
236658139,2523,1
234177242,207,2
225213607,1783,18
175533371,3067,81
179145117,3008,12
160821851,136,3
173586144,621,2
246911353,66,5
160181535,1543,6
239706167,589,1
210530661,1744,3
160167228,438,3
195141055,301,6
161961931,416,2
219824087,394,7
160893818,2438,3
195143443,2493,7
193428762,357,1
160181416,1146,13
177031810,1951,12
163201419,841,4
175363338,461,16
187342993,2439,12
215295612,2411,15
249899739,2535,1
244421441,202,3
198385570,2655,4
200398769,2938,76
201119332,5782,15
196631590,684,5
217678144,376,3
217979307,9141,183
238476552,149,1
200558045,987,9
227706772,209,4
222291839,267,47
190073287,2024,19
161165319,454,7
237242044,1898,1
198060622,802,1
234037553,1338,43
159965937,4146,7
176014607,1696,6
239453035,4285,4
242777329,4602,12
225043042,4742,5
166533751,3118,40
200806869,15509,31
184263215,228,2
248337152,853,2
162921841,1139,4
195142967,3621,2
166010766,1477,2
197701821,1027,6
213998369,1346,2
207789210,2075,8
222318881,3329,17
164777953,925,2
178766823,2632,6
214054186,2954,96
173660353,8391,244
216365373,2965,3
226089920,5556,11
204146508,11422,1
163775817,1164,50
167145726,4515,7
218239738,536,2
247645559,3548,1
182475893,632,32
194136802,498,6
222840402,802,2
236118878,1623,16
183930706,598,13
194966388,1068,27
225409065,1286,4
234642057,1198,5
178266993,5209,6
211735186,847,5
202325024,426,3
242950020,97,33
200060648,1974,1
206894316,1389,6
208275923,178,1
166923585,1583,1
216894246,131,21
180199160,692,18
187638657,458,8
160325841,442,2
175244024,1322,36
236141217,10412,15
216394880,633,2
234797147,1448,7
215608059,1356,4
206291066,2185,8
160097059,574,1
182968956,1511,4
192107428,2102,143
214526615,413,2
173891898,251,1
180848203,4427,2
223040690,3791,43
162213459,2801,1
176160668,2654,5
235207979,938,39
161878151,3382,40
225245924,1229,1
201090939,6674,33
161662627,904,1
164606285,1808,3
233415558,344,1
225446556,1701,24
166104306,6392,18
183050801,1269,5
186050551,9315,2
163834969,743,14
214831086,3418,2
209130088,1411,5
179859132,345,1
193405924,3245,48
199767426,4655,4
215929331,1404,9
163710325,1864,33
219482589,1135,2
229749063,522,64
212314412,1114,7
195865708,532,26
162331252,2559,4
206371677,4163,16
219893445,2416,6
204441670,98,35
205266849,639,28
174071199,1072,34
167155481,793,5
249351386,489,2
195753679,653,118
218596015,3763,4
178465568,1141,18
229624086,4891,3
161885053,612,7
162762943,1158,1
208655400,973,3
184545468,379,4
202522500,1835,4
175175649,1264,4
241852432,3622,2
215901431,3857,386
232759254,722,4
180776241,1585,162
247982194,467,2
161896060,564,4
187648652,712,5
224003041,748,37
162376729,278,1
214394549,1084,6
195831528,2351,1
226202700,3766,2
192301408,759,1
249219437,3036,9
243584019,2393,3
201324709,2709,6
228386144,625,2
160289006,216,6
209912921,256,6
232505246,2272,2
175353778,1157,4
183744439,259,2
201105773,2018,58
183416760,227,2
202208464,2569,6
233775763,4272,1
208287459,8689,2
212717078,4279,2
234645450,3912,2
201730662,593,62
179792132,818,2
160288423,1056,7
189492985,703,7
174247066,1209,25
189401080,6526,26
212817254,3733,5
162287346,1145,1
162254211,858,8
166999904,611,26
197421242,2103,82
199244281,335,2
200673114,2012,2
213855375,146,1
163919390,263,12
197367646,1366,18
209757786,6229,20
167559939,2658,2
200311897,1626,4
210941887,8067,2
212520621,1983,1
220544845,1172,6
185333126,3041,81
217205908,2671,10
215938922,842,4
218134483,823,77
225792481,3201,25
169769186,2826,10
196605016,4926,10
174862943,1558,2
195353991,3209,8
247434473,1348,1
199472992,782,1
206614959,673,18
185187944,28056,7
164216992,2809,5
206961065,1461,14
184540844,726,2
175554349,1309,37
210620008,1307,2
248588203,778,1
212877396,4015,8
226950751,301,2
216599511,352,6
244418428,1059,4

